Two-View Matching with View Synthesis Revisited

Wide-baseline matching focussing on problems with extreme viewpoint change is considered. We introduce the use of view synthesis with affine-covariant detectors to solve such problems and show that matching with the Hessian-Affine or MSER detectors outperforms the state-of-the-art ASIFT. To minimise the loss of speed caused by view synthesis, we propose the Matching On Demand with view Synthesis algorithm (MODS) that uses progressively more synthesized images and more (time-consuming) detectors until reliable estimation of geometry is possible. We show experimentally that the MODS algorithm solves problems beyond the state-of-the-art and yet is comparable in speed to standard wide-baseline matchers on simpler problems. Minor contributions include an improved method for tentative correspondence selection, applicable both with and without view synthesis and a view synthesis setup greatly improving MSER robustness to blur and scale change that increase its running time by 10% only.

==> tables/custom.txt <==
 graf&1.3&103&50&84.3&325&55.8&4.3&217&43.2&13.7&473&45.9&55.5&2020&46.1\\ 
k-easy&1.1&40&58&109&66&18.8&4.2&112&61.5&11.8&181&46.4&42.9&682&46.3\\ 
shop&1.1&31&30.1&80.3&18&23.6&3.7&95&35.2&13.6&158&36.7&46.7&425&36.6\\ 
index&0.6&23&29.1&55.6&23&12.9&3.4&43&21.8&7.1&43&6.5&27.5&416&17.1\\ 
adam&1.2&28&37.3&18.2&25&27.1&1.1&28&36.8&2&111&54.7&7.2&353&49.9\\ 
there&7.2&23&24.5&151&21&5.8&7&23&25.3&11.7&72&26.5&50.6&314&26.1\\ 
pkk&11.9&48&8.7&\rowstyle{\color{red}}77.7&\rowstyle{\color{red}}6&\rowstyle{\color{red}}5.6&3.5&11&13.4&8.2&27&16.1&28.7&108&20.8\\ 
girl&4.3&20&18&113&12&6&4&18&20.7&12.4&31&13.7&45.3&99&15.4\\ 
fox&3.3&15&17.4&\rowstyle{\color{red}}48.9&\rowstyle{\color{red}}4&\rowstyle{\color{red}}12.5&3.1&14&18.4&7.1&34&27.4&24.3&99&29.6\\ 
mag&1.4&38&56.7&16.5&12&22.2&1.3&36&60&2.2&67&52.3&6.7&99&38.8\\ 
mush&5.2&85&48&35.5&17&58.6&2.4&13&48.1&2.9&89&78.8&8.4&89&67.9\\ 
face&18.7&67&8.3&\rowstyle{\color{red}}141&\rowstyle{\color{red}}6&\rowstyle{\color{red}}4.4&4.9&12&7.7&13.1&34&20.7&45.2&68&15\\ 
cafe&3&20&9.7&\rowstyle{\color{red}}40.1&\rowstyle{\color{red}}4&\rowstyle{\color{red}}3.6&2.7&17&9.6&6&11&4.7&22.2&52&7.6\\ 
cat&4.6&46&27.1&\rowstyle{\color{red}}36.9&\rowstyle{\color{red}}6&\rowstyle{\color{red}}14.3&\rowstyle{\color{red}}2.2&\rowstyle{\color{red}}3&\rowstyle{\color{red}}16.7&2.7&31&35.2&8.9&53&29\\ 
98&23.4&37&6.8&\rowstyle{\color{red}}169&\rowstyle{\color{red}}0&\rowstyle{\color{red}}0&\rowstyle{\color{red}}5.1&\rowstyle{\color{red}}2&\rowstyle{\color{red}}2.4&17.6&23&20.4&54.6&38&14\\ 


==> tables/custom2.txt <==
 graf&1.3&84.3&4.3&13.7&55.5&103&325&217&473&2020&50&55.8&43.2&45.9&46.1\\ 
k-easy&1.1&109&4.2&11.8&42.9&40&66&112&181&682&58&18.8&61.5&46.4&46.3\\ 
shop&1.1&80.3&3.7&13.6&46.7&31&18&95&158&425&30.1&23.6&35.2&36.7&36.6\\ 
index&0.6&55.6&3.4&7.1&27.5&23&23&43&43&416&29.1&12.9&21.8&6.5&17.1\\ 
adam&1.2&18.2&1.1&2&7.2&28&25&28&111&353&37.3&27.1&36.8&54.7&49.9\\ 
there&7.2&151&7&11.7&50.6&23&21&23&72&314&24.5&5.8&25.3&26.5&26.1\\ 
pkk&11.9&77.7&3.5&8.2&28.7&48&\rowstyle{\color{red}}6&11&27&108&8.7&5.6&13.4&16.1&20.8\\ 
girl&4.3&113&4&12.4&45.3&20&12&18&31&99&18&6&20.7&13.7&15.4\\ 
fox&3.3&48.9&3.1&7.1&24.3&15&\rowstyle{\color{red}}4&14&34&99&17.4&12.5&18.4&27.4&29.6\\ 
mag&1.4&16.5&1.3&2.2&6.7&38&12&36&67&99&56.7&22.2&60&52.3&38.8\\ 
mush&5.2&35.5&2.4&2.9&8.4&85&17&13&89&89&48&58.6&48.1&78.8&67.9\\ 
face&18.7&141&4.9&13.1&45.2&67&\rowstyle{\color{red}}6&12&34&68&8.3&4.4&7.7&20.7&15\\ 
cafe&3&40.1&2.7&6&22.2&20&\rowstyle{\color{red}}4&17&11&52&9.7&3.6&9.6&4.7&7.6\\ 
cat&4.6&36.9&2.2&2.7&8.9&46&\rowstyle{\color{red}}6&\rowstyle{\color{red}}3&31&53&27.1&14.3&16.7&35.2&29\\ 
98&23.4&169&5.1&17.6&54.6&37&\rowstyle{\color{red}}0&\rowstyle{\color{red}}2&23&38&6.8&0&2.4&20.4&14\\ 


==> tables/custom3-n.csv <==
 graf&99&322&205&479&\cellcolor[gray]{0.9}2052&1049&\cellcolor[gray]{0.9}1.3&81.8&3.3&14.4&59&31.7&\cellcolor[gray]{0.9}74.4&3.9&62.9&33.3&34.8&33.1\\ 
adam&28&24&29&105&\cellcolor[gray]{0.9}343&204&\cellcolor[gray]{0.9}0.6&17.8&0.6&2.1&7.3&7.7&47.9&1.3&\cellcolor[gray]{0.9}51.3&51&46.8&26.6\\ 
shop&30&17&98&163&\cellcolor[gray]{0.9}463&192&\cellcolor[gray]{0.9}1.1&79.5&2.6&14.2&48.5&30.6&27&0.2&\cellcolor[gray]{0.9}38&11.5&9.5&6.3\\ 
index&21&23&45&35&\cellcolor[gray]{0.9}382&170&\cellcolor[gray]{0.9}0.6&54.1&1.7&7.4&27.3&22&\cellcolor[gray]{0.9}35.1&0.4&26.3&4.8&14&7.7\\ 
there&20&20&24&57&\cellcolor[gray]{0.9}264&128&\cellcolor[gray]{0.9}3.1&150&3.1&12.2&51.6&42.3&6.4&0.1&\cellcolor[gray]{0.9}7.8&4.7&5.1&3\\ 
mag&36&11&36&58&\cellcolor[gray]{0.9}93&65&\cellcolor[gray]{0.9}0.7&16.1&0.7&2.2&7&6.3&49.2&0.7&\cellcolor[gray]{0.9}52.9&26&13.4&10.4\\ 
grand&21&\rowstyle{\color{red}}0&12&\rowstyle{\color{red}}0&\cellcolor[gray]{0.9}73&44&27.7&131&\cellcolor[gray]{0.9}5&21.9&68&44.4&0.8&0&\cellcolor[gray]{0.9}2.4&0&1.1&1\\ 
dum&13&\rowstyle{\color{red}}3&16&\rowstyle{\color{red}}0&\cellcolor[gray]{0.9}68&39&\cellcolor[gray]{0.9}3.1&158&7&28.2&82.8&56.5&\cellcolor[gray]{0.9}4.2&0&2.3&0&0.8&0.7\\ 
fox&20&\rowstyle{\color{red}}0&21&39&\cellcolor[gray]{0.9}103&33&2&47.4&\cellcolor[gray]{0.9}1.8&7.4&23.2&23.4&10&0&\cellcolor[gray]{0.9}11.5&5.2&4.4&1.4\\ 
pkk&8&\rowstyle{\color{red}}0&\rowstyle{\color{red}}6&19&\cellcolor[gray]{0.9}78&29&2&75.9&\cellcolor[gray]{0.9}1.9&8.5&29.5&33.5&\cellcolor[gray]{0.9}4&0&3.2&2.2&2.6&0.9\\ 
cafe&23&\rowstyle{\color{red}}4&18&\rowstyle{\color{red}}0&\cellcolor[gray]{0.9}57&28&1.9&39.2&\cellcolor[gray]{0.9}1.8&6.1&23&21&\cellcolor[gray]{0.9}11.9&0.1&10.3&0&2.5&1.3\\ 
girl&16&\rowstyle{\color{red}}0&16&22&\cellcolor[gray]{0.9}92&25&2.5&110&\cellcolor[gray]{0.9}2.4&13.1&46.5&33.6&6.3&0&\cellcolor[gray]{0.9}6.8&1.7&2&0.7\\ 
cat&\cellcolor[gray]{0.9}48&\rowstyle{\color{red}}3&\rowstyle{\color{red}}0&33&48&\rowstyle{\color{red}}4&3.3&36.2&\cellcolor[gray]{0.9}0.9&2.8&9&13&\cellcolor[gray]{0.9}14.4&0.1&0&12&5.3&0.3\\ 
vin&\cellcolor[gray]{0.9}18&\rowstyle{\color{red}}0&\rowstyle{\color{red}}0&\rowstyle{\color{red}}0&11&\rowstyle{\color{red}}4&39.9&66.9&\cellcolor[gray]{0.9}2.1&8.4&30&26.8&\cellcolor[gray]{0.9}0.5&0&0&0&0.4&0.1\\ 
face&\cellcolor[gray]{0.9}80&\rowstyle{\color{red}}0&\rowstyle{\color{red}}0&15&32&\rowstyle{\color{red}}0&67.6&138&\cellcolor[gray]{0.9}3.5&13.7&46.6&39.2&\cellcolor[gray]{0.9}1.2&0&0&1.1&0.7&0\\ 


==> tables/custom3-n.txt <==
 graf&93&\rowstyle{\color{red}}\rowstyle{\color{red}}0&213&459&\cellcolor[gray]{0.9}1860&1038&\cellcolor[gray]{0.9}1&81.8&3&10.9&45.3&25.7&\cellcolor[gray]{0.9}95&0&71.2&42.1&41.1&40.4\\ 
shop&29&\rowstyle{\color{red}}\rowstyle{\color{red}}0&95&152&\cellcolor[gray]{0.9}410&189&\cellcolor[gray]{0.9}0.8&79.5&2.5&10.1&37.1&23.8&35.3&0&\cellcolor[gray]{0.9}37.5&15&11.1&7.9\\ 
adam&20&\rowstyle{\color{red}}\rowstyle{\color{red}}0&22&106&\cellcolor[gray]{0.9}283&183&0.8&17.8&\cellcolor[gray]{0.9}0.7&1.6&6&6.3&23.7&0&29.5&\cellcolor[gray]{0.9}66.3&47.2&29\\ 
index&22&\rowstyle{\color{red}}\rowstyle{\color{red}}0&35&36&\cellcolor[gray]{0.9}354&144&\cellcolor[gray]{0.9}0.5&54.1&2.2&5.4&20.7&18.3&\cellcolor[gray]{0.9}46.9&0&16.1&6.7&17.1&7.9\\ 
there&16&\rowstyle{\color{red}}\rowstyle{\color{red}}0&16&52&\cellcolor[gray]{0.9}201&112&\cellcolor[gray]{0.9}4.5&150&4.5&9.9&43.4&36.7&3.6&0&3.6&\cellcolor[gray]{0.9}5.2&4.6&3.1\\ 
mag&35&\rowstyle{\color{red}}\rowstyle{\color{red}}0&34&59&\cellcolor[gray]{0.9}81&75&\cellcolor[gray]{0.9}0.8&16.1&0.8&1.6&5.4&5.4&\cellcolor[gray]{0.9}42.6&0&42&36.4&15.1&13.8\\ 
grand&14&\rowstyle{\color{red}}\rowstyle{\color{red}}0&10&\rowstyle{\color{red}}\rowstyle{\color{red}}0&\cellcolor[gray]{0.9}50&37&21.9&131&\cellcolor[gray]{0.9}4.1&14.8&50.7&34.2&0.6&0&\cellcolor[gray]{0.9}2.4&0&1&1.1\\ 
dum&29&\rowstyle{\color{red}}\rowstyle{\color{red}}0&\rowstyle{\color{red}}\rowstyle{\color{red}}0&10&\cellcolor[gray]{0.9}80&33&28.2&158&\cellcolor[gray]{0.9}5&20.1&60&42.8&1&0&0&0.5&\cellcolor[gray]{0.9}1.3&0.8\\ 
fox&24&\rowstyle{\color{red}}\rowstyle{\color{red}}0&24&29&\cellcolor[gray]{0.9}85&29&2.1&47.4&\cellcolor[gray]{0.9}2&5.8&18.7&18.2&11.4&0&\cellcolor[gray]{0.9}11.8&5&4.5&1.6\\ 
cafe&20&\rowstyle{\color{red}}\rowstyle{\color{red}}0&16&\rowstyle{\color{red}}\rowstyle{\color{red}}0&\cellcolor[gray]{0.9}49&26&2&39.2&\cellcolor[gray]{0.9}1.7&4.4&17.3&14.9&\cellcolor[gray]{0.9}10.2&0&9.3&0&2.8&1.7\\ 
girl&15&\rowstyle{\color{red}}\rowstyle{\color{red}}0&10&16&\cellcolor[gray]{0.9}64&14&\cellcolor[gray]{0.9}2.7&110&2.7&10.1&36.6&27.5&\cellcolor[gray]{0.9}5.5&0&3.7&1.6&1.7&0.5\\ 
cat&\cellcolor[gray]{0.9}40&\rowstyle{\color{red}}\rowstyle{\color{red}}0&\rowstyle{\color{red}}\rowstyle{\color{red}}0&24&34&9&3.7&36.2&\cellcolor[gray]{0.9}1.4&2.2&7.8&11.6&\cellcolor[gray]{0.9}11&0&0&10.8&4.3&0.8\\ 
vin&\cellcolor[gray]{0.9}25&\rowstyle{\color{red}}\rowstyle{\color{red}}0&\rowstyle{\color{red}}\rowstyle{\color{red}}0&\rowstyle{\color{red}}\rowstyle{\color{red}}0&\rowstyle{\color{red}}\rowstyle{\color{red}}7&\rowstyle{\color{red}}\rowstyle{\color{red}}5&29.7&66.9&\cellcolor[gray]{0.9}2.3&6.2&22.8&21.7&\cellcolor[gray]{0.9}0.8&0&0&0&0.3&0.2\\ 
face&9&\rowstyle{\color{red}}\rowstyle{\color{red}}0&11&18&\cellcolor[gray]{0.9}26&\rowstyle{\color{red}}\rowstyle{\color{red}}0&3.5&138&\cellcolor[gray]{0.9}3.3&11.3&38.8&31.6&2.5&0&\cellcolor[gray]{0.9}3.3&1.6&0.7&0\\ 
pkk&12&\rowstyle{\color{red}}\rowstyle{\color{red}}0&14&15&\cellcolor[gray]{0.9}48&\rowstyle{\color{red}}\rowstyle{\color{red}}0&2.5&75.9&\cellcolor[gray]{0.9}2.4&6.9&24.5&24.6&4.9&0&\cellcolor[gray]{0.9}5.9&2.2&2&0\\ 


==> tables/custom3-nr.csv <==
 graf&99&322&205&479&\cellcolor[gray]{0.9}2052&1049&\cellcolor[gray]{0.9}1.3&81.8&3.3&14.4&59&31.7&\cellcolor[gray]{0.9}74.4&3.9&62.9&33.3&34.8&33.1\\ 
adam&28&24&29&105&\cellcolor[gray]{0.9}343&204&\cellcolor[gray]{0.9}0.6&17.8&0.6&2.1&7.3&7.7&47.9&1.3&\cellcolor[gray]{0.9}51.3&51.0&46.8&26.6\\ 
shop&30&17&98&163&\cellcolor[gray]{0.9}463&192&\cellcolor[gray]{0.9}1.1&79.5&2.6&14.2&48.5&30.6&27.0&0.2&\cellcolor[gray]{0.9}38.0&11.5&9.5&6.3\\ 
index&21&23&45&35&\cellcolor[gray]{0.9}382&170&\cellcolor[gray]{0.9}0.6&54.1&1.7&7.4&27.3&22.0&\cellcolor[gray]{0.9}35.1&0.4&26.3&4.8&14&7.7\\ 
there&20&20&24&57&\cellcolor[gray]{0.9}264&128&\cellcolor[gray]{0.9}3.1&150.0&3.1&12.2&51.6&42.3&6.4&0.1&\cellcolor[gray]{0.9}7.8&4.7&5.1&3.0\\ 
mag&36&11&36&58&\cellcolor[gray]{0.9}93&65&\cellcolor[gray]{0.9}0.7&16.1&0.7&2.2&7.0&6.3&49.2&0.7&\cellcolor[gray]{0.9}52.9&26.0&13.4&10.4\\ 
grand&21&\rowstyle{\color{red}}0&12&\rowstyle{\color{red}}0&\cellcolor[gray]{0.9}73&44&27.7&131.0&\cellcolor[gray]{0.9}5.0&21.9&68.0&44.4&0.8&0&\cellcolor[gray]{0.9}2.4&0.0&1.1&1\\ 
dum&13&\rowstyle{\color{red}}3&16&\rowstyle{\color{red}}0&\cellcolor[gray]{0.9}68&39&\cellcolor[gray]{0.9}3.1&158.0&7.0&28.2&82.8&56.5&\cellcolor[gray]{0.9}4.2&0.0&2.3&0.0&0.8&0.7\\ 
fox&20&\rowstyle{\color{red}}0&21&39&\cellcolor[gray]{0.9}103&33&2.0&47.4&\cellcolor[gray]{0.9}1.8&7.4&23.2&23.4&10.0&0&\cellcolor[gray]{0.9}11.5&5.2&4.4&1.4\\ 
pkk&8&\rowstyle{\color{red}}0&\rowstyle{\color{red}}6&19&\cellcolor[gray]{0.9}78&29&2.0&75.9&\cellcolor[gray]{0.9}1.9&8.5&29.5&33.5&\cellcolor[gray]{0.9}4.0&0.0&3.2&2.2&2.6&0.9\\ 
cafe&23&\rowstyle{\color{red}}4&18&\rowstyle{\color{red}}0&\cellcolor[gray]{0.9}57&28&1.9&39.2&\cellcolor[gray]{0.9}1.8&6.1&23.0&21.0&\cellcolor[gray]{0.9}11.9&0.1&10.3&0.0&2.5&1.3\\ 
girl&16&\rowstyle{\color{red}}0&16&22&\cellcolor[gray]{0.9}92&25&2.5&110.0&\cellcolor[gray]{0.9}2.4&13.1&46.5&33.6&6.3&0.0&\cellcolor[gray]{0.9}6.8&1.7&2&0.7\\ 
cat&\cellcolor[gray]{0.9}48&\rowstyle{\color{red}}3&\rowstyle{\color{red}}0&33&\cellcolor[gray]{0.9}48&\rowstyle{\color{red}}4&3.3&36.2&\cellcolor[gray]{0.9}0.9&2.8&9.0&13.0&\cellcolor[gray]{0.9}14.4&0.1&0&12.0&5.3&0.3\\ 
vin&\cellcolor[gray]{0.9}18&\rowstyle{\color{red}}0&\rowstyle{\color{red}}0&\rowstyle{\color{red}}0&11&\rowstyle{\color{red}}4&39.9&66.9&\cellcolor[gray]{0.9}2.1&8.4&30.0&26.8&\cellcolor[gray]{0.9}0.5&0.0&0.0&0.0&0.4&0.1\\ 
face&\cellcolor[gray]{0.9}80&\rowstyle{\color{red}}0&\rowstyle{\color{red}}0&15&32&\rowstyle{\color{red}}0&67.6&138.0&\cellcolor[gray]{0.9}3.5&13.7&46.6&39.2&\cellcolor[gray]{0.9}1.2&0.0&0.0&1.1&0.7&0.0\\ 


==> tables/custom3.txt <==
 graf&102&322&203&461&\cellcolor[gray]{0.9}1987&977&\cellcolor[gray]{0.9}1.3&84.3&4.3&13.7&55.5&32&\cellcolor[gray]{0.9}76.1&3.8&47.3&33.6&35.8&30.5\\ 
k-easy&39&66&112&176&\cellcolor[gray]{0.9}677&443&\cellcolor[gray]{0.9}1.1&109.0&4.2&11.8&42.9&31.2&\cellcolor[gray]{0.9}36.4&0.6&26.9&14.9&15.8&14.2\\ 
shop&28&17&89&151&\cellcolor[gray]{0.9}416&118&\cellcolor[gray]{0.9}1.1&80.3&3.7&13.6&46.7&30.8&\cellcolor[gray]{0.9}25&0.2&23.9&11.1&8.9&3.8\\ 
index&22&23&40&30&\cellcolor[gray]{0.9}383&176&\cellcolor[gray]{0.9}0.6&55.6&3.4&7.1&27.5&21.8&\cellcolor[gray]{0.9}35.2&0.4&11.8&4.2&13.9&8.1\\ 
adam&26&24&28&107&\cellcolor[gray]{0.9}294&188&1.2&18.2&\cellcolor[gray]{0.9}1.1&2.0&7.2&7.8&22.0&1.3&25.2&\cellcolor[gray]{0.9}54.0&40.8&24.2\\ 
there&22&20&20&66&\cellcolor[gray]{0.9}273&126&7.2&151.0&\cellcolor[gray]{0.9}7.0&11.7&50.6&41.9&3.1&0.1&2.8&\cellcolor[gray]{0.9}5.6&5.4&3.0\\ 
pkk&37&\rowstyle{\color{red}}0&\rowstyle{\color{red}}2&19&\cellcolor[gray]{0.9}101&\rowstyle{\color{red}}0&11.9&77.7&\cellcolor[gray]{0.9}3.5&8.2&28.7&29.2&3.1&0&0.6&2.3&\cellcolor[gray]{0.9}3.5&0\\ 
girl&17&\rowstyle{\color{red}}0&17&27&\cellcolor[gray]{0.9}99&\rowstyle{\color{red}}0&4.3&113.0&\cellcolor[gray]{0.9}4.0&12.4&45.3&29.6&3.9&0&\cellcolor[gray]{0.9}4.3&2.2&2.2&0\\ 
fox&14&\rowstyle{\color{red}}0&13&30&\cellcolor[gray]{0.9}97&\rowstyle{\color{red}}5&3.3&48.9&\cellcolor[gray]{0.9}3.1&7.1&24.3&21.1&\cellcolor[gray]{0.9}4.3&0&\cellcolor[gray]{0.9}4.3&4.2&4.0&0.2\\ 
mag&37&11&35&67&\cellcolor[gray]{0.9}97&72&1.4&16.5&\cellcolor[gray]{0.9}1.3&2.2&6.7&6.3&27.4&0.7&28&\cellcolor[gray]{0.9}31.2&14.5&11.4\\ 
mush&84&16&13&89&89&\cellcolor[gray]{0.9}110&5.2&35.5&\cellcolor[gray]{0.9}2.4&2.9&8.4&12.6&16.1&0.5&5.4&\cellcolor[gray]{0.9}31.1&10.6&8.7\\ 
face&\cellcolor[gray]{0.9}63&\rowstyle{\color{red}}0&\rowstyle{\color{red}}6&32&\cellcolor[gray]{0.9}63&\rowstyle{\color{red}}0&18.7&141.0&\cellcolor[gray]{0.9}4.9&13.1&45.2&39&\cellcolor[gray]{0.9}3.4&0&1.2&2.4&1.4&0\\ 
cafe&20&\rowstyle{\color{red}}4&17&\rowstyle{\color{red}}0&\cellcolor[gray]{0.9}51&8&3.0&40.1&\cellcolor[gray]{0.9}2.7&6&22.2&17.5&\cellcolor[gray]{0.9}6.8&0.1&6.3&0&2.3&0.5\\ 
cat&43&\rowstyle{\color{red}}3&\rowstyle{\color{red}}2&22&\cellcolor[gray]{0.9}50&\rowstyle{\color{red}}1&4.6&36.9&\cellcolor[gray]{0.9}2.2&2.7&8.9&12.7&\cellcolor[gray]{0.9}9.4&0.1&0.9&8.1&5.6&0.1\\ 
98&\cellcolor[gray]{0.9}36&\rowstyle{\color{red}}0&\rowstyle{\color{red}}1&20&34&\rowstyle{\color{red}}0&23.4&169.0&\cellcolor[gray]{0.9}5.1&17.6&54.6&45.5&\cellcolor[gray]{0.9}1.5&0&0.2&1.1&0.6&0\\ 


==> tables/mods-paper.csv <==
 graf&1&1.3&1.1&1.3&101&109&103&205&50.2&1626&2583\\ 
adam&2&0.6&0.4&0.3&28&30&28&77&36.4&931&390\\ 
shop&1&1.1&1.0&1.0&27&29&30&108&27.8&2058&1161\\ 
index&1&0.6&0.5&0.5&21&25&23&79&29.1&764&474\\ 
there&2&3.1&2.0&1.7&28&37&29&100&29&1139&5755\\ 
mag&2&0.7&0.5&0.5&37&37&37&61&60.7&1091&1414\\ 
grand&4&96.7&57.7&42.0&87&97&92&3925&2.3&165885&114282\\ 
dum&4&128.0&79.1&60.1&113&124&118&5065&2.3&209224&155112\\ 
fox&2&2.0&1.4&1.2&19&22&20&100&20.0&4179&2541\\ 
pkk&2&2.0&1.3&1.1&11&22&15&120&12.5&3035&2612\\ 
cafe&2&2.0&1.3&1.2&21&25&21&207&10.1&3838&3219\\ 
k-hard&2.0&2.5&1.7&1.4&16&21&19&124&15.3&3308&5220\\ 
cat&3&3.3&1.9&1.5&48&51&50&176&28.4&2121&5894\\ 
vin&4&40.3&24.1&17.7&19&32&21&1023&2.1&37937&71961\\ 
face&2&4.1&3.0&2.6&12&18&14&222&6.3&8109&4977\\ 


==> tables/mods-report.txt <==
 graf&1&1.3&1.1&1.3&101&109&92.6&103&205&50.2&1626&2583\\ 
adam&2&0.6&0.4&0.3&28&30&93.3&28&77&36.4&931&390\\ 
shop&1&1.1&1.0&1.0&27&29&93.1&30&108&27.8&2058&1161\\ 
index&1&0.6&0.5&0.5&21&25&84.0&23&79&29.1&764&474\\ 
there&2&3.1&2.0&1.7&28&37&75.6&29&100&29.0&1139&5755\\ 
mag&2&0.7&0.5&0.5&37&37&100.0&37&61&60.7&1091&1414\\ 
grand&4&96.7&57.7&42.0&87&97&89.7&92&3925&2.3&165885&114282\\ 
dum&4&128.0&79.1&60.1&113&124&91.1&118&5065&2.3&209224&155112\\ 
fox&2&2.0&1.4&1.2&19&22&86.3&20&100&20.0&4179&2541\\ 
pkk&2&2.0&1.3&1.1&11&22&50.0&15&120&12.5&3035&2612\\ 
cafe&2&2.0&1.3&1.2&21&25&84.0&21&207&10.1&3838&3219\\ 
girl&2&2.5&1.7&1.4&16&21&76.1&19&124&15.3&3308&5220\\ 
cat&3&3.3&1.9&1.5&48&51&94.1&50&176&28.4&2121&5894\\ 
vin&4&40.3&24.1&17.7&19&32&59.3&21&1023&2.1&37937&71961\\ 
face&2&4.1&3.0&2.6&12&18&66.7&14&222&6.3&8109&4977\\ 


==> tables/mods-root-paper.csv <==
 graf&1&1.3&1.1&1.2&99&106&103&190&54.2&1626&2583\\ 
adam&2&0.6&0.4&0.3&28&30&30&87&34.5&931&390\\ 
shop&1&1.1&0.9&1.0&30&33&30&77&39.0&2058&1161\\ 
index&1&0.6&0.5&0.5&21&24&22&64&34.4&764&474\\ 
there&2&3.1&2.0&1.7&20&27&29&94&30.9&1139&5755\\ 
mag&2&0.7&0.5&0.5&36&37&36&60&60.0&1091&1414\\ 
grand&3&27.7&17.0&14.5&21&23&22&756&2.9&52148&35343\\ 
dum&1&3.1&2.7&2.7&13&15&13&176&7.4&5995&3738\\ 
fox&2&2.0&1.4&1.2&20&22&21&86&24.4&4179&2541\\ 
pkk&2&2.0&1.3&1.1&8&17&13&94&13.8&3035&2612\\ 
cafe&2&1.9&1.3&1.1&23&25&23&191&12.0&3838&3219\\ 
k-hard&2&2.5&1.7&1.4&16&18&16&93&17.2&3308&5220\\ 
cat&3&3.3&1.9&1.5&48&55&51&185&27.6&2121&5894\\ 
vin&4&39.9&23.6&17.3&18&32&21&721&2.9&37937&71961\\ 
face&4&67.6&41.4&30.6&80&88&85&2272&3.7&90537&79718\\ 


==> tables/mods-root-report.txt <==
 graf&1&1.3&1.1&1.2&99&106&93.4&103&190&54.2&1626&2583\\ 
adam&2&0.6&0.4&0.3&28&30&93.3&30&87&34.5&931&390\\ 
shop&1&1.1&0.9&1.0&30&33&90.9&30&77&39.0&2058&1161\\ 
index&1&0.6&0.5&0.5&21&24&87.5&22&64&34.4&764&474\\ 
there&2&3.1&2.0&1.7&20&27&74.0&29&94&30.9&1139&5755\\ 
mag&2&0.7&0.5&0.5&36&37&97.3&36&60&60.0&1091&1414\\ 
grand&3&27.7&17.0&14.5&21&23&91.3&22&756&2.9&52148&35343\\ 
dum&1&3.1&2.7&2.7&13&15&86.6&13&176&7.4&5995&3738\\ 
fox&2&2.0&1.4&1.2&20&22&90.9&21&86&24.4&4179&2541\\ 
pkk&2&2.0&1.3&1.1&8&17&47.0&13&94&13.8&3035&2612\\ 
cafe&2&1.9&1.3&1.1&23&25&92.0&23&191&12.0&3838&3219\\ 
girl&2&2.5&1.7&1.4&16&18&88.8&16&93&17.2&3308&5220\\ 
cat&3&3.3&1.9&1.5&48&55&87.2&51&185&27.6&2121&5894\\ 
vin&4&39.9&23.6&17.3&18&32&56.2&21&721&2.9&37937&71961\\ 
face&4&67.6&41.4&30.6&80&88&90.9&85&2272&3.7&90537&79718\\ 


==> tables/mods1.txt <==
 graf&1&1.3&1.2&1.2&102&108&100&109&103&206&50.0&104&195&53.3&1626&2583\\ 
k-easy&1&1.1&0.9&0.9&39&44&40&43&40&69&58.0&41&65&63.1&810&2052\\ 
shop&1&1.1&1.0&1.0&28&32&27&32&31&103&30.1&29&78&37.2&2058&1161\\ 
index&1&0.6&0.5&0.5&22&26&21&25&23&79&29.1&22&67&32.8&764&474\\ 
adam&2&1.2&0.6&0.6&26&28&25&28&28&75&37.3&27&76&35.5&877&361\\ 
there&2&7.2&3.3&3.3&22&32&23&34&23&94&24.5&26&94&27.7&1229&5625\\ 
pkk&3&11.9&5.9&5.9&37&49&24&46&48&550&8.7&36&446&8.1&16187&11742\\ 
girl&2&4.3&2.2&2.2&17&22&42&53&20&111&18.0&47&563&8.4&3292&5243\\ 
fox&2&3.3&1.7&1.7&14&18&15&17&15&86&17.4&16&77&20.8&4172&2383\\ 
mag&2&1.4&0.8&0.8&37&37&37&37&38&67&56.7&39&68&57.4&1056&1416\\ 
mush&3&5.2&2.7&2.7&84&84&84&85&85&177&48.0&84&141&59.6&5730&5732\\ 
face&3&18.7&9.3&9.3&63&73&39&43&67&810&8.3&42&716&5.9&28660&22623\\ 
cafe&2&3.0&1.6&1.6&20&23&20&22&20&206&9.7&21&176&11.9&3780&3169\\ 
cat&3&4.6&2.1&2.1&43&51&45&52&46&170&27.1&48&185&25.9&2074&5928\\ 
98&3&23.4&12.4&12.4&36&42&23&27&37&541&6.8&25&358&7.0&36334&29973\\ 

